An order-theoretic circuit syntax and characterisation of the concept lattice

We take an order-theoretic approach to circuit (string diagram) syntax, treating a circuit as a partial order with additional input-output structure. We define morphisms between circuits and prove a factorisation theorem showing that these can, in the finite case, be regarded as formalising a notion of syntactical circuit rewrites, with quotient maps in particular corresponding to gate composition. We then consider the connectivity of a circuit, expressed as a binary relation between its inputs and outputs, and characterise the concept lattice from formal concept analysis as the unique smallest circuit that admits morphisms from all other circuits with the same connectivity. This has significance for quantum causality, particularly to the study of causal decompositions of unitary transformations. We close by constructing the circuit characterised by the dual statement.

==> figures/lattice-example-L.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=tiny map] (5) at (5, -2.25) {$2,xyz$};
		\node [style=tiny map] (6) at (3.5, -0.75) {$12,x$};
		\node [style=tiny map] (7) at (6.5, -0.75) {$23,yz$};
		\node [style=tiny map] (8) at (8, 0.75) {$234,z$};
		\node [style=tiny map] (9) at (6.5, 2.25) {$1234,\emptyset$};
		\node [style=none] (17) at (6, -0.5) {};
		\node [style=none] (18) at (7, -1) {};
		\node [style=none] (19) at (3.75, -0.5) {};
		\node [style=none] (20) at (3.25, -0.5) {};
		\node [style=none] (21) at (6, 2) {};
		\node [style=none] (22) at (3.25, -1) {};
		\node [style=none] (23) at (3.75, -1) {};
		\node [style=none] (24) at (4.5, -2) {};
		\node [style=none] (25) at (5.5, -2) {};
		\node [style=none] (26) at (6, -1) {};
		\node [style=none] (27) at (7, 2) {};
		\node [style=none] (28) at (7.5, 1) {};
		\node [style=none] (29) at (7.5, 0.5) {};
		\node [style=none] (30) at (7, -0.5) {};
		\node [style=none] (31) at (8.25, 1) {};
		\node [style=none] (32) at (8.25, 0.5) {};
		\node [style=label] (33) at (3.25, 3) {$x$};
		\node [style=label] (34) at (4.75, 3) {$y$};
		\node [style=label] (35) at (8.25, 3) {$z$};
		\node [style=label] (36) at (3.25, -3.375) {1};
		\node [style=label] (37) at (5, -3.375) {2};
		\node [style=label] (38) at (7, -3.375) {3};
		\node [style=label] (39) at (8.25, -3.375) {4};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=90, looseness=0.50] (19.center) to (21.center);
		\draw [in=-90, out=90] (25.center) to (26.center);
		\draw [in=-90, out=90, looseness=0.75] (24.center) to (23.center);
		\draw [in=-90, out=90] (30.center) to (29.center);
		\draw [in=-90, out=90] (28.center) to (27.center);
		\draw [in=90, out=-90] (34) to (17.center);
		\draw (20.center) to (33);
		\draw (31.center) to (35);
		\draw (22.center) to (36);
		\draw (5) to (37);
		\draw (18.center) to (38);
		\draw (32.center) to (39);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/lattice-example-LA.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (0) at (-0.25, -2.25) {2};
		\node [style=label] (1) at (-1.75, -0.75) {12};
		\node [style=label] (2) at (1.25, -0.75) {23};
		\node [style=label] (3) at (2.75, 0.75) {234};
		\node [style=label] (4) at (1.25, 2.25) {1234};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4);
		\draw (4) to (3);
		\draw (2) to (3);
		\draw (0) to (2);
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

